A practical DIRECT-type algorithm for medium-scale black-box global optimization

The DIRECT algorithm is a deterministic global optimization method known for its versatility and balanced exploration-exploitation strategy. However, DIRECT-type algorithms are primarily effective for low-dimensional problems and often exhibit slow convergence as dimensionality increases, limiting their applicability to more complex optimization tasks. To address this limitation, this paper introduces X-DTC-GL, a novel DIRECT-type algorithm that incorporates dynamic partitioning and hybridization techniques. The dynamic partitioning approach adaptively refines the search space based on local one-dimensional surrogate models, enabling rapid subdivision of promising hyper-rectangles. The hybridization strategy selectively employs a hill-climbing method to exploit promising regions identified by the surrogate models. Extensive experiments on four diverse benchmark suites demonstrate that X-DTC-GL significantly outperforms existing DIRECT-type baselines, achieving improvements of ~12% in solvability and ~27% in solution quality. Performance-profile analyses indicate the fastest convergence on up to ~40% of instances, the best runtime performance on ~17% of problems, and competitive overall execution times. By improving performance within the partition-based framework, these advances strengthen the algorithm's competitiveness in state-of-the-art black-box optimization.

==> conv.txt <==
T1	x1	T2	x2	T3	x3	G1	y1	G2	y2	G3	y3	G4	y4	G5	y5
1.0000	745.0000	1.0000	745.0000	1.0000	745.0000	1.0000	17400.0000	1.0000	17400.0000	1.0000	17400.0000	1.0000	17400.0000	1.0000	17400.0000
1.1260	745.0000	1.1217	745.0000	1.1135	745.0000	1.1317	17400.0000	1.1364	17400.0000	1.1495	17400.0000	1.1437	17400.0000	1.1498	17400.0000
1.2680	745.0000	1.2583	745.0000	1.2399	745.0000	1.2808	17400.0000	1.2915	17400.0000	1.3214	17400.0000	1.3080	17400.0000	1.3219	17400.0000
1.4278	745.0000	1.4114	745.0000	1.3807	745.0000	1.4496	17400.0000	1.4677	17400.0000	1.5190	17400.0000	1.4959	17400.0000	1.5199	17400.0000
1.6078	745.0000	1.5832	745.0000	1.5374	745.0000	1.6406	17400.0000	1.6679	17400.0000	1.7461	17400.0000	1.7109	17400.0000	1.7475	17400.0000
1.8104	745.0000	1.7759	745.0000	1.7119	745.0000	1.8567	17400.0000	1.8954	17400.0000	2.0072	17400.0000	1.9567	17400.0000	2.0092	17400.0000
2.0386	745.0000	3.5378	745.0000	1.9062	745.0000	2.1013	17400.0000	2.1540	17400.0000	2.3074	17400.0000	2.2378	17400.0000	2.3101	17400.0000
2.2956	745.0000	3.9684	745.0000	2.1226	745.0000	2.3781	17400.0000	2.4479	17400.0000	2.6524	17400.0000	2.5594	17400.0000	2.6561	17400.0000
2.5849	745.0000	4.4514	745.0000	2.3636	745.0000	2.6914	17400.0000	2.7818	17400.0000	3.0490	17400.0000	2.9271	17400.0000	3.0539	17400.0000
15.3382	745.0000	4.9932	745.0000	2.6319	745.0000	3.0460	17400.0000	3.1614	17400.0000	3.5050	17400.0000	3.3476	17400.0000	3.5112	17400.0000
17.2715	681.0000	5.6010	681.0000	2.9306	745.0000	3.4473	17400.0000	3.5926	17400.0000	4.0291	17400.0000	3.8286	17400.0000	4.0370	17400.0000
19.4485	681.0000	6.2827	681.0000	3.2633	745.0000	3.9014	17400.0000	4.0828	17400.0000	4.6315	17400.0000	4.3787	17400.0000	4.6416	17400.0000
21.8998	681.0000	7.0475	651.0000	3.6337	745.0000	4.4154	17400.0000	4.6398	17400.0000	5.3241	17400.0000	5.0079	17400.0000	5.3367	17400.0000
24.6602	681.0000	7.9053	651.0000	4.0462	745.0000	4.9971	17400.0000	5.2728	17400.0000	6.1202	17400.0000	5.7274	17400.0000	6.1359	17400.0000
27.7684	681.0000	8.8675	651.0000	4.5055	745.0000	5.6555	17400.0000	5.9921	17400.0000	7.0353	17400.0000	6.5503	17400.0000	7.0548	17400.0000
31.2685	681.0000	9.9469	311.0000	5.0169	681.0000	6.4005	17400.0000	6.8096	17400.0000	8.0873	17400.0000	7.4914	17400.0000	8.1113	17400.0000
35.2097	681.0000	11.1576	142.0000	5.5864	681.0000	7.2438	17400.0000	7.7386	17400.0000	9.2966	17000.0000	8.5678	17400.0000	9.3260	17400.0000
39.6477	651.0000	12.5157	142.0000	6.2205	681.0000	8.1981	17400.0000	8.7944	17400.0000	10.6867	6240.0000	9.7988	17000.0000	10.7227	17400.0000
44.6450	651.0000	14.0391	142.0000	6.9266	681.0000	9.2781	17400.0000	9.9941	17000.0000	12.2847	5140.0000	11.2067	3030.0000	12.3285	17400.0000
50.2722	651.0000	15.7480	142.0000	7.7129	651.0000	10.5005	4490.0000	11.3576	6240.0000	14.1216	5140.0000	12.8169	3030.0000	14.1747	17400.0000
56.6088	651.0000	17.6648	142.0000	8.5884	651.0000	11.8838	4490.0000	12.9071	6240.0000	16.2332	5140.0000	14.6584	3030.0000	16.2975	17400.0000
63.7440	311.0000	19.8149	55.2380	9.5634	319.0000	13.4494	3390.0000	14.6679	6240.0000	18.6606	5140.0000	16.7645	3030.0000	18.7382	17400.0000
71.7785	311.0000	22.2268	55.2380	10.6489	319.0000	15.2213	3390.0000	16.6690	6240.0000	21.4509	5140.0000	19.1732	3030.0000	21.5443	17400.0000
80.8258	311.0000	24.9323	47.8544	11.8577	121.0000	17.2266	3390.0000	18.9432	6240.0000	24.6585	5140.0000	21.9280	3030.0000	24.7708	17400.0000
91.0134	142.0000	27.9670	33.5479	13.2038	121.0000	19.4961	3390.0000	21.5275	6240.0000	28.3457	1830.0000	25.0786	1930.0000	28.4804	7700.0000
102.4851	142.0000	31.3711	25.1974	14.7026	121.0000	22.0646	3390.0000	24.4644	6240.0000	32.5842	1830.0000	28.6819	1930.0000	32.7455	7700.0000
115.4027	55.2380	35.1896	25.1974	16.3715	111.0000	24.9714	3390.0000	27.8020	6240.0000	37.4565	1070.0000	32.8029	1930.0000	37.6494	7700.0000
129.9486	55.2380	39.4729	18.2951	18.2299	111.0000	28.2612	3390.0000	31.5950	5140.0000	43.0574	1070.0000	37.5160	1930.0000	43.2876	7700.0000
146.3278	47.8544	44.2775	18.2951	20.2993	111.0000	31.9844	3390.0000	35.9054	5140.0000	49.4957	786.0000	42.9063	1930.0000	49.7702	6610.0000
164.7716	33.5479	49.6670	18.2951	22.6035	111.0000	36.1981	3390.0000	40.8038	3030.0000	56.8968	350.0000	49.0711	1930.0000	57.2237	6610.0000
185.5401	33.5479	55.7124	17.8883	25.1693	111.0000	40.9670	3390.0000	46.3705	3030.0000	65.4046	339.0000	56.1216	1930.0000	65.7933	6610.0000
208.9263	30.9931	62.4937	17.1006	28.0264	111.0000	46.3641	3390.0000	52.6967	3030.0000	75.1845	219.0000	64.1851	1650.0000	75.6463	6610.0000
235.2602	25.1974	70.1004	16.3411	31.2078	111.0000	52.4723	1930.0000	59.8859	3030.0000	86.4269	202.0000	73.4072	1650.0000	86.9749	4490.0000
264.9134	18.2951	78.6330	16.3411	34.7503	111.0000	59.3851	1930.0000	68.0560	3030.0000	99.3503	175.0000	83.9543	1650.0000	100.0000	4490.0000
298.3042	17.8883	88.2042	16.2843	38.6950	111.0000	67.2087	1930.0000	77.3406	1930.0000	114.2061	167.0000	96.0168	1650.0000	114.9757	4490.0000
335.9037	17.1006	98.9404	16.2843	43.0874	111.0000	76.0630	1930.0000	87.8919	1930.0000	131.2833	166.0000	109.8124	896.0000	132.1941	4490.0000
378.2424	16.6052	110.9834	16.2843	47.9784	111.0000	86.0837	1930.0000	99.8827	1930.0000	150.9141	164.0000	125.5902	896.0000	151.9911	4490.0000
425.9176	16.3411	124.4922	16.2843	53.4247	111.0000	97.4246	1930.0000	113.5094	1930.0000	173.4803	163.0000	143.6350	896.0000	174.7528	3030.0000
479.6020	16.2843	139.6454	16.2843	59.4891	111.0000	110.2596	1930.0000	128.9951	1930.0000	199.4207	163.0000	164.2724	810.0000	200.9233	2670.0000
540.0530	16.2843	156.6430	16.2843	66.2420	111.0000	124.7856	1930.0000	146.5935	1930.0000	229.2401	162.0000	187.8750	810.0000	231.0130	1970.0000
608.1235	16.2843	175.7095	16.2843	73.7614	111.0000	141.2252	1930.0000	166.5927	1930.0000	263.5184	162.0000	214.8687	810.0000	265.6088	1840.0000
684.7739	16.2843	197.0968	16.2843	82.1343	87.1000	159.8306	1930.0000	189.3204	1650.0000	302.9222	162.0000	245.7410	314.0000	305.3856	1080.0000
771.0856	16.0338	221.0874	16.0957	91.4577	87.1000	180.8872	1930.0000	215.1487	1650.0000	348.2182	162.0000	281.0489	314.0000	351.1192	1080.0000
868.2764	15.7714	247.9981	15.7714	101.8395	45.0000	204.7178	1930.0000	244.5008	1600.0000	400.2872	162.0000	321.4299	271.0000	403.7017	820.0000
977.7175	15.6251	278.1844	15.7714	113.3997	45.0000	231.6879	1930.0000	277.8572	1530.0000	460.1421	162.0000	367.6127	271.0000	464.1589	286.0000
1100.9530	14.5901	312.0449	15.7714	126.2722	45.0000	262.2112	1800.0000	315.7643	1530.0000	528.9471	162.0000	420.4311	154.0000	533.6699	285.0000
1239.7217	14.5901	350.0269	14.5901	140.6059	34.7000	296.7557	1800.0000	358.8429	1530.0000	608.0405	162.0000	480.8385	149.0000	613.5907	285.0000
1395.9813	13.6712	392.6320	14.5901	156.5666	34.7000	335.8511	1050.0000	407.7987	1530.0000	698.9608	162.0000	549.9251	149.0000	705.4802	217.0000
1571.9365	13.6712	440.4231	14.5901	174.3391	34.7000	380.0972	1050.0000	463.4333	1530.0000	803.4763	162.0000	628.9380	149.0000	811.1308	194.0000
1770.0699	13.6547	494.0312	14.5901	194.1291	30.3000	430.1723	871.0000	526.6579	779.0000	923.6200	162.0000	719.3035	149.0000	932.6033	122.0000
1993.1767	11.7579	554.1646	13.6712	216.1655	30.3000	486.8445	871.0000	598.5081	779.0000	1061.7288	162.0000	822.6527	149.0000	1072.2672	80.1000
2244.4049	11.7579	621.6173	13.6712	240.7033	30.3000	550.9828	528.0000	680.1605	779.0000	1220.4890	162.0000	940.8510	149.0000	1232.8467	69.6000
2527.2989	11.7579	697.2804	13.6712	268.0265	30.3000	623.5709	246.0000	772.9525	774.0000	1402.9886	162.0000	1076.0320	149.0000	1417.4742	59.1000
2845.8501	11.7061	782.1531	11.9109	298.4513	30.3000	705.7220	246.0000	878.4038	771.0000	1612.7774	162.0000	1230.6357	149.0000	1629.7508	57.4000
3204.5527	11.7061	877.3565	11.7579	332.3297	30.3000	798.6959	126.0000	998.2415	771.0000	1853.9358	162.0000	1407.4528	149.0000	1873.8174	29.6000
3608.4677	11.6205	984.1481	11.7579	370.0539	23.3000	903.9185	122.0000	1134.4282	285.0000	2131.1547	162.0000	1609.6749	149.0000	2154.4347	26.1000
4063.2938	11.0443	1103.9383	11.7579	412.0602	23.3000	1023.0034	97.1428	1289.1944	119.0000	2449.8260	162.0000	1840.9522	149.0000	2477.0764	20.8233
4575.4481	10.9724	1238.3093	11.7061	458.8348	23.3000	1157.7769	89.6782	1465.0748	119.0000	2816.1483	162.0000	2105.4593	149.0000	2848.0359	14.9606
5152.1564	9.5514	1389.0359	11.7061	510.9191	23.3000	1310.3058	89.6782	1664.9500	114.0000	3237.2466	162.0000	2407.9706	149.0000	3274.5492	14.9422
5801.5553	8.5953	1558.1089	11.7061	568.9156	23.3000	1482.9294	80.4543	1892.0936	92.0000	3721.3118	162.0000	2753.9465	149.0000	3764.9358	10.7011
6532.8072	8.4157	1747.7614	11.6205	633.4955	20.3000	1678.2949	77.8516	2150.2255	81.0000	4277.7592	38.0955	3149.6321	149.0000	4328.7613	7.7896
7356.2291	8.1363	1960.4984	11.0443	705.4062	18.5000	1899.3985	54.1897	2443.5735	80.2000	4917.4121	38.0947	3602.1697	149.0000	4977.0236	5.3025
8283.4384	8.1317	2199.1297	10.9724	785.4798	18.5000	2149.6309	53.9602	2776.9420	79.3000	5652.7122	38.0947	4119.7275	149.0000	5722.3677	4.7327
9327.5171	8.0660	2466.8070	10.9510	874.6428	14.5000	2432.8296	26.9123	3155.7908	77.4000	6497.9617	38.0947	4711.6479	149.0000	6579.3322	4.2633
10503.1956	5.9942	2767.0660	8.6505	973.9271	14.5000	2753.3378	19.3554	3586.3247	73.4000	7469.6013	38.0947	5388.6150	70.8933	7564.6333	4.1611
11827.0616	4.2144	3103.8724	8.5553	1084.4816	14.5000	3116.0707	13.7029	4075.5949	71.8000	8586.5300	38.0947	6162.8484	70.8933	8697.4900	4.1198
13317.7930	3.0242	3481.6748	8.4157	1207.5856	14.5000	3526.5912	11.0965	4631.6145	70.5000	9870.4730	38.0947	7048.3233	70.8933	10000.0000	4.0662
14996.4224	2.2718	3905.4631	8.1363	1344.6636	13.9000	3991.1947	8.0461	5263.4900	70.5000	11346.4038	38.0947	8061.0228	70.8933	11497.5700	4.0439
16886.6331	1.0698	4380.8349	8.1317	1497.3019	13.8000	4517.0066	6.9483	5981.5702	64.3000	13043.0305	38.0947	9219.2264	39.6522	13219.4115	4.0271
19015.0938	0.9348	4914.0687	8.0660	1667.2668	10.6000	5112.0904	6.5849	6797.6157	64.1000	14993.3535	15.7758	10543.8400	31.3665	15199.1108	4.0094
21411.8344	0.7576	5512.2076	5.9942	1856.5251	10.5000	5785.5724	6.3399	7724.9914	63.3530	17235.3082	15.6920	12058.7735	31.3665	17475.2840	4.0008
24110.6700	0.5512	6183.1517	5.1644	2067.2669	9.2400	6547.7809	6.2768	8778.8859	61.3814	19812.5021	15.6920	13791.3719	31.3665	20092.3300	4.0001
27149.6779	0.4874	6935.7630	3.0242	2301.9309	7.3600	7410.4050	6.1446	9976.5597	61.3002	22775.0636	15.6920	15772.9091	31.3665	23101.2970	3.9989
30571.7349	0.3557	7779.9819	2.3361	2563.2325	7.3600	8386.6737	6.0814	11337.6281	50.3579	26180.6165	15.6920	18039.1525	31.3665	26560.8778	3.9979
34425.1220	0.3556	8726.9588	2.2718	2854.1956	5.9569	9491.5590	5.8720	12884.3824	16.0637	30095.4015	2.0998	20631.0087	31.3665	30538.5551	3.9977
38764.2059	0.3554	9789.2015	1.0489	3178.1870	5.4071	10742.0052	5.6281	14642.1552	8.4914	34595.5639	1.0304	23595.2614	10.9594	35111.9173	3.9975
43650.2057	0.3554	10980.7400	0.9348	3538.9561	3.7386	12157.1888	5.1848	16639.7351	7.6662	39768.6352	1.0304	26985.4163	10.9594	40370.1726	3.9973
49152.0570	0.3554	12317.3122	0.7576	3940.6776	2.8441	13758.8130	5.0979	18909.8380	6.2032	45715.2352	1.0304	30862.6670	10.9594	46415.8883	3.9971
55347.3843	0.3554	13816.5716	0.5845	4388.0001	2.4045	15571.4398	5.0354	21489.6433	6.0670	52551.0298	0.9043	35296.9991	9.6329	53366.9923	3.9950
62323.5961	0.3554	15498.3203	0.5512	4886.1001	2.3893	17622.8675	5.0042	24421.4028	5.2883	60408.9800	0.9043	40368.4537	9.3781	61359.0727	3.9934
70179.1183	0.3554	17384.7709	0.4874	5440.7414	1.8004	19944.5564	4.9666	27753.1324	5.0064	69441.9288	0.9043	46168.5723	9.3436	70548.0231	3.9929
79024.7828	0.3554	19500.8397	0.3557	6058.3423	1.4131	22572.1114	4.9374	31539.3986	4.9450	79825.5735	0.7599	52802.0490	8.6211	81113.0831	3.9904
88985.3913	0.3554	21874.4758	0.3554	6746.0497	0.8727	25545.8284	4.9083	35842.2123	4.4898	91761.8836	0.7117	60388.6201	8.4993	93260.3347	3.9891
100201.4757	0.3554	21576.0000	0.3554	7511.8215	0.7923	28911.3117	4.8929	40732.0443	4.1790	105483.0289	0.6613	69065.2259	6.7594	107226.7222	3.9887
105247.0000	0.1577	69975.0000	0.1577	8364.5193	0.5029	32720.1737	4.8902	46288.9797	3.4099	121255.8957	0.5915	78988.4819	6.0400	123284.6739	3.9884
105279.0000	0.1567	69986.0000	0.1567	9314.0103	0.4740	37030.8265	4.5794	52604.0289	3.2925	139387.2777	0.5226	90337.5062	6.0297	141747.4163	3.9882
105316.0000	0.1428	70002.0000	0.1428	10371.2819	0.4449	41909.3775	4.0825	59780.6190	2.8711	160229.8434	0.4137	103317.1525	5.2644	162975.0835	3.9881
105730.0000	0.0846	70311.0000	0.0846	11548.5688	0.4449	47430.6432	3.3878	67936.2871	1.7718	184188.9960	0.4098	118161.7077	4.9739	187381.7423	3.9872
105763.0000	0.0734	70323.0000	0.0734	12859.4943	0.4312	53679.2970	3.2477	77204.6055	0.9617	211730.7582	0.2894	135139.1209	4.9343	215443.4690	3.9870
105790.0000	0.0675	70329.0000	0.0675	14319.2285	0.3898	60751.1669	3.0746	87737.3693	0.7405	243390.8374	0.1218	154555.8401	4.9011	247707.6356	3.9866
106403.0000	0.0476	70795.0000	0.0476	15944.6630	0.3881	68754.7059	1.9002	99707.0824	0.2980	279785.0451	0.0176	176762.3434	4.8884	284803.5868	3.9866
106572.0000	0.0439	70943.0000	0.0439	17754.6073	0.3776	77812.6549	1.3285	113309.7832	0.2411	321621.2750	0.0048	202159.4657	3.5648	327454.9163	3.9866
106594.0000	0.0375	70944.0000	0.0375	19770.0058	0.3776	88063.9250	0.7205	128768.2544	0.1178	369713.2722	0.0036	231205.6334	3.0975	376493.5807	3.9866
108151.0000	0.0313	72207.0000	0.0313	22014.1805	0.2687	99665.7279	0.6335	146335.6728	0.0938	424996.4610	0.0023	264425.1396	1.7941	432876.1281	3.9866
108350.0000	0.0299	72364.0000	0.0299	24513.1006	0.0771	112795.9867	0.2969	166299.7547	0.0151	488546.1395	0.0011	302417.6072	0.9456	497702.3564	3.9866
113576.0000	0.0281	76456.0000	0.0281	27295.6835	0.0520	127656.0648	0.1811	188987.4690	0.0035	561598.3951	0.0007	345868.8129	0.0104	572236.7659	3.9866
119860.0000	0.0277	80997.0000	0.0277	30394.1288	0.0382	144473.8537	0.0096	214770.3915	0.0031	645574.1472	0.0005	395563.0655	0.0033	657933.2247	3.9866
120464.0000	0.0218	81412.0000	0.0218	33844.2914	0.0279	163507.2680	0.0077	244070.7912	0.0029	742106.7852	0.0003	452397.3627	0.0028	756463.3276	3.9866
120927.0000	0.0087	81770.0000	0.0087	37686.0962	0.0132	185048.2008	0.0033	277368.5455	0.0024	853073.9389	0.0001	517397.5823	0.0013	869749.0026	3.9866
127053.0000	0.0001	86806.0000	0.0001	41964.0000	0.0001	209427.0000	0.0001	315209.0000	0.0001	980634.0000	0.0001	591737.0000	0.0001	1000000.0000	3.9866

==> frt1.txt <==
0.00	12.28	16.67	33.33	22.81	30.70	35.96	0.00	2.63
14.91	0.00	7.02	35.96	30.70	32.46	38.60	1.75	2.63
14.04	1.75	0.00	33.33	28.95	28.07	34.21	1.75	2.63
3.51	3.51	6.14	0.00	7.02	15.79	14.04	1.75	0.88
4.39	9.65	13.16	18.42	0.00	18.42	17.54	1.75	4.39
2.63	1.75	2.63	17.54	8.77	0.00	12.28	2.63	3.51
0.88	0.88	1.75	8.77	0.88	5.26	0.00	0.00	1.75
21.05	20.18	25.44	52.63	41.23	51.75	56.14	0.00	4.39
22.81	20.18	25.44	50.88	42.98	51.75	57.02	3.51	0.00

==> frt2.txt <==
0.00	35.09	42.98	85.96	58.77	77.19	95.61	13.16	14.04
42.11	0.00	43.86	85.96	61.40	85.09	90.35	13.16	12.28
39.47	21.05	0.00	83.33	57.89	80.70	91.23	9.65	12.28
11.40	14.04	19.30	0.00	22.81	51.75	65.79	6.14	7.02
24.56	33.33	39.47	76.32	0.00	66.67	82.46	12.28	14.91
16.67	11.40	16.67	57.02	34.21	0.00	65.79	7.89	9.65
3.51	12.28	12.28	37.72	15.79	38.60	0.00	1.75	4.39
47.37	50.00	58.77	92.11	71.93	89.47	100.00	0.00	25.44
47.37	52.63	57.89	90.35	72.81	88.60	99.12	16.67	0.00
